Using Depth for Improving Referring Expression Comprehension in Real-World Environments

In a human-robot collaborative task where a robot helps its partner by finding described objects, the depth dimension plays a critical role in successful task completion. Existing studies have mostly focused on comprehending the object descriptions using RGB images. However, 3-dimensional space perception that includes depth information is fundamental in real-world environments. In this work, we propose a method to identify the described objects considering depth dimension data. Using depth features significantly improves performance in scenes where depth data is critical to disambiguate the objects and across our whole evaluation dataset that contains objects that can be specified with and without the depth dimension.

==> plots/all.dat <==
condition	1	2
1	45	28
2	14	11
3	5	6
4	6	25


==> plots/challenging.dat <==
condition	1	2
1	20	9
2	7	6
3	4	3
4	4	17


==> plots/easy.dat <==
condition	1	2
1	25	19
2	7	5
3	1	3
4	2	8

